Hybrid Precoding for Multi-Group Multicasting in mmWave Systems

Multicast beamforming is known to improve spectral efficiency. However, its benefits and challenges for hybrid precoders design in millimeter-wave (mmWave) systems remain understudied. To this end, this paper investigates the first joint design of hybrid transmit precoders (with an arbitrary number of finite-resolution phase shifts) and receive combiners for mmWave multi-group multicasting. Our proposed design leverages semidefinite relaxation (SDR), alternating optimization and Cholesky matrix factorization to sequentially optimize the digital/analog precoders at the transmitter and the combiners at each receiver. By considering receivers with multiple-antenna architecture, our design remarkably improves the overall system performance. Specifically, with only two receive antennas the average transmit power per received message improves by $ 16.8\% $ while the successful information reception is boosted by $ 60\% $. We demonstrate by means of extensive simulations that our hybrid precoder design performs very close to its fully-digital counterpart even under challenging scenarios (i.e., when co-located users belong to distinct multicast groups).

==> InterGroupCorr.txt <==
    0.0200    0.0910
    0.0400    0.1827
    0.0600    0.1682
    0.0800    0.1221
    0.1000    0.0842
    0.1200    0.0606
    0.1400    0.0469
    0.1600    0.0388
    0.1800    0.0330
    0.2000    0.0284
    0.2200    0.0240
    0.2400    0.0208
    0.2600    0.0178
    0.2800    0.0147
    0.3000    0.0125
    0.3200    0.0104
    0.3400    0.0086
    0.3600    0.0072
    0.3800    0.0059
    0.4000    0.0047
    0.4200    0.0038
    0.4400    0.0031
    0.4600    0.0025
    0.4800    0.0019
    0.5000    0.0016
    0.5200    0.0012
    0.5400    0.0009
    0.5600    0.0007
    0.5800    0.0005
    0.6000    0.0004
    0.6200    0.0002
    0.6400    0.0002
    0.6600    0.0001
    0.6800    0.0001
    0.7000    0.0001
    0.7200    0.0000
    0.7400    0.0000
    0.7600    0.0000
    0.7800    0.0000
    0.8000    0.0000
    0.8200    0.0000
    0.8400    0.0000
    0.8600    0.0000
    0.8800    0.0000
    0.9000         0
    0.9200         0
    0.9400         0
    0.9600         0
    0.9800         0
    1.0000         0

==> IntraGroupCorr.txt <==
    0.0200    0.0048
    0.0400    0.0139
    0.0600    0.0231
    0.0800    0.0316
    0.1000    0.0398
    0.1200    0.0452
    0.1400    0.0514
    0.1600    0.0540
    0.1800    0.0554
    0.2000    0.0562
    0.2200    0.0565
    0.2400    0.0563
    0.2600    0.0534
    0.2800    0.0516
    0.3000    0.0482
    0.3200    0.0467
    0.3400    0.0422
    0.3600    0.0381
    0.3800    0.0347
    0.4000    0.0312
    0.4200    0.0274
    0.4400    0.0242
    0.4600    0.0217
    0.4800    0.0178
    0.5000    0.0155
    0.5200    0.0125
    0.5400    0.0109
    0.5600    0.0084
    0.5800    0.0065
    0.6000    0.0054
    0.6200    0.0042
    0.6400    0.0029
    0.6600    0.0026
    0.6800    0.0020
    0.7000    0.0013
    0.7200    0.0010
    0.7400    0.0006
    0.7600    0.0003
    0.7800    0.0002
    0.8000    0.0002
    0.8200    0.0001
    0.8400    0.0001
    0.8600    0.0000
    0.8800    0.0000
    0.9000         0
    0.9200    0.0000
    0.9400         0
    0.9600         0
    0.9800         0
    1.0000         0

==> PatternRX1.txt <==
  100.0000    0.0067
  100.5000    0.0067
  101.0000    0.0067
  101.5000    0.0068
  102.0000    0.0068
  102.5000    0.0068
  103.0000    0.0069
  103.5000    0.0069
  104.0000    0.0069
  104.5000    0.0069
  105.0000    0.0070
  105.5000    0.0070
  106.0000    0.0070
  106.5000    0.0071
  107.0000    0.0071
  107.5000    0.0071
  108.0000    0.0072
  108.5000    0.0072
  109.0000    0.0073
  109.5000    0.0073
  110.0000    0.0073
  110.5000    0.0074
  111.0000    0.0074
  111.5000    0.0075
  112.0000    0.0075
  112.5000    0.0075
  113.0000    0.0076
  113.5000    0.0076
  114.0000    0.0077
  114.5000    0.0077
  115.0000    0.0078
  115.5000    0.0078
  116.0000    0.0079
  116.5000    0.0079
  117.0000    0.0080
  117.5000    0.0080
  118.0000    0.0081
  118.5000    0.0081
  119.0000    0.0081
  119.5000    0.0082
  120.0000    0.0082
  120.5000    0.0083
  121.0000    0.0083
  121.5000    0.0084
  122.0000    0.0084
  122.5000    0.0085
  123.0000    0.0085
  123.5000    0.0086
  124.0000    0.0086
  124.5000    0.0087
  125.0000    0.0087
  125.5000    0.0088
  126.0000    0.0088
  126.5000    0.0089
  127.0000    0.0089
  127.5000    0.0090
  128.0000    0.0090
  128.5000    0.0091
  129.0000    0.0091
  129.5000    0.0092
  130.0000    0.0092
  130.5000    0.0093
  131.0000    0.0093
  131.5000    0.0093
  132.0000    0.0094
  132.5000    0.0094
  133.0000    0.0095
  133.5000    0.0095
  134.0000    0.0095
  134.5000    0.0096
  135.0000    0.0096
  135.5000    0.0096
  136.0000    0.0096
  136.5000    0.0097
  137.0000    0.0097
  137.5000    0.0097
  138.0000    0.0098
  138.5000    0.0098
  139.0000    0.0098
  139.5000    0.0098
  140.0000    0.0098
  140.5000    0.0098
  141.0000    0.0098
  141.5000    0.0099
  142.0000    0.0099
  142.5000    0.0099
  143.0000    0.0099
  143.5000    0.0099
  144.0000    0.0099
  144.5000    0.0099
  145.0000    0.0099
  145.5000    0.0098
  146.0000    0.0098
  146.5000    0.0098
  147.0000    0.0098
  147.5000    0.0098
  148.0000    0.0098
  148.5000    0.0097
  149.0000    0.0097
  149.5000    0.0097
  150.0000    0.0096
  150.5000    0.0096
  151.0000    0.0096
  151.5000    0.0095
  152.0000    0.0095
  152.5000    0.0094
  153.0000    0.0094
  153.5000    0.0093
  154.0000    0.0093
  154.5000    0.0092
  155.0000    0.0091
  155.5000    0.0091
  156.0000    0.0090
  156.5000    0.0089
  157.0000    0.0089
  157.5000    0.0088
  158.0000    0.0087
  158.5000    0.0086
  159.0000    0.0085
  159.5000    0.0085
  160.0000    0.0084
  160.5000    0.0083
  161.0000    0.0082
  161.5000    0.0081
  162.0000    0.0080
  162.5000    0.0079
  163.0000    0.0078
  163.5000    0.0077
  164.0000    0.0076
  164.5000    0.0075
  165.0000    0.0074
  165.5000    0.0072
  166.0000    0.0071
  166.5000    0.0070
  167.0000    0.0069
  167.5000    0.0068
  168.0000    0.0066
  168.5000    0.0065
  169.0000    0.0064
  169.5000    0.0063
  170.0000    0.0061
  170.5000    0.0060
  171.0000    0.0059
  171.5000    0.0058
  172.0000    0.0056
  172.5000    0.0055
  173.0000    0.0054
  173.5000    0.0052
  174.0000    0.0051
  174.5000    0.0050
  175.0000    0.0048
  175.5000    0.0047
  176.0000    0.0046
  176.5000    0.0044
  177.0000    0.0043
  177.5000    0.0042
  178.0000    0.0040
  178.5000    0.0039
  179.0000    0.0038
  179.5000    0.0036
  180.0000    0.0035
  180.5000    0.0034
  181.0000    0.0033
  181.5000    0.0031
  182.0000    0.0030
  182.5000    0.0029
  183.0000    0.0028
  183.5000    0.0027
  184.0000    0.0025
  184.5000    0.0024
  185.0000    0.0023
  185.5000    0.0022
  186.0000    0.0021
  186.5000    0.0020
  187.0000    0.0019
  187.5000    0.0018
  188.0000    0.0017
  188.5000    0.0016
  189.0000    0.0015
  189.5000    0.0014
  190.0000    0.0013
  190.5000    0.0012
  191.0000    0.0012
  191.5000    0.0011
  192.0000    0.0010
  192.5000    0.0009
  193.0000    0.0009
  193.5000    0.0008
  194.0000    0.0007
  194.5000    0.0007
  195.0000    0.0006
  195.5000    0.0006
  196.0000    0.0005
  196.5000    0.0005
  197.0000    0.0004
  197.5000    0.0004
  198.0000    0.0003
  198.5000    0.0003
  199.0000    0.0003
  199.5000    0.0002
  200.0000    0.0002
  200.5000    0.0002
  201.0000    0.0002
  201.5000    0.0002
  202.0000    0.0001
  202.5000    0.0001
  203.0000    0.0001
  203.5000    0.0001
  204.0000    0.0001
  204.5000    0.0001
  205.0000    0.0001
  205.5000    0.0001
  206.0000    0.0002
  206.5000    0.0002
  207.0000    0.0002
  207.5000    0.0002
  208.0000    0.0002
  208.5000    0.0003
  209.0000    0.0003
  209.5000    0.0003
  210.0000    0.0004
  210.5000    0.0004
  211.0000    0.0004
  211.5000    0.0005
  212.0000    0.0005
  212.5000    0.0006
  213.0000    0.0006
  213.5000    0.0007
  214.0000    0.0007
  214.5000    0.0008
  215.0000    0.0008
  215.5000    0.0009
  216.0000    0.0009
  216.5000    0.0010
  217.0000    0.0011
  217.5000    0.0011
  218.0000    0.0012
  218.5000    0.0013
  219.0000    0.0013
  219.5000    0.0014
  220.0000    0.0015
  220.5000    0.0015
  221.0000    0.0016
  221.5000    0.0017
  222.0000    0.0018
  222.5000    0.0018
  223.0000    0.0019
  223.5000    0.0020
  224.0000    0.0021
  224.5000    0.0021
  225.0000    0.0022
  225.5000    0.0023
  226.0000    0.0024
  226.5000    0.0024
  227.0000    0.0025
  227.5000    0.0026
  228.0000    0.0027
  228.5000    0.0028
  229.0000    0.0028
  229.5000    0.0029
  230.0000    0.0030
  230.5000    0.0031
  231.0000    0.0031
  231.5000    0.0032
  232.0000    0.0033
  232.5000    0.0034
  233.0000    0.0035
  233.5000    0.0035
  234.0000    0.0036
  234.5000    0.0037
  235.0000    0.0038
  235.5000    0.0038
  236.0000    0.0039
  236.5000    0.0040
  237.0000    0.0040
  237.5000    0.0041
  238.0000    0.0042
  238.5000    0.0043
  239.0000    0.0043
  239.5000    0.0044
  240.0000    0.0045
  240.5000    0.0045
  241.0000    0.0046
  241.5000    0.0047
  242.0000    0.0047
  242.5000    0.0048
  243.0000    0.0048
  243.5000    0.0049
  244.0000    0.0050
  244.5000    0.0050
  245.0000    0.0051
  245.5000    0.0051
  246.0000    0.0052
  246.5000    0.0052
  247.0000    0.0053
  247.5000    0.0053
  248.0000    0.0054
  248.5000    0.0054
  249.0000    0.0055
  249.5000    0.0055
  250.0000    0.0056
  250.5000    0.0056
  251.0000    0.0057
  251.5000    0.0057
  252.0000    0.0058
  252.5000    0.0058
  253.0000    0.0058
  253.5000    0.0059
  254.0000    0.0059
  254.5000    0.0059
  255.0000    0.0060
  255.5000    0.0060
  256.0000    0.0060
  256.5000    0.0061
  257.0000    0.0061
  257.5000    0.0061
  258.0000    0.0062
  258.5000    0.0062
  259.0000    0.0062
  259.5000    0.0062
  260.0000    0.0063

==> PatternRX2.txt <==

  100.0000    0.0061
  100.5000    0.0062
  101.0000    0.0062
  101.5000    0.0062
  102.0000    0.0062
  102.5000    0.0062
  103.0000    0.0063
  103.5000    0.0063
  104.0000    0.0063
  104.5000    0.0063
  105.0000    0.0064
  105.5000    0.0064
  106.0000    0.0064
  106.5000    0.0064
  107.0000    0.0065
  107.5000    0.0065
  108.0000    0.0065
  108.5000    0.0066
  109.0000    0.0066
  109.5000    0.0066
  110.0000    0.0067
  110.5000    0.0067
  111.0000    0.0067
  111.5000    0.0068
  112.0000    0.0068
  112.5000    0.0068
  113.0000    0.0069
  113.5000    0.0069
  114.0000    0.0069
  114.5000    0.0070
  115.0000    0.0070
  115.5000    0.0071
  116.0000    0.0071
  116.5000    0.0071
  117.0000    0.0072
  117.5000    0.0072
  118.0000    0.0073
  118.5000    0.0073
  119.0000    0.0073
  119.5000    0.0074
  120.0000    0.0074
  120.5000    0.0075
  121.0000    0.0075
  121.5000    0.0075
  122.0000    0.0076
  122.5000    0.0076
  123.0000    0.0077
  123.5000    0.0077
  124.0000    0.0078
  124.5000    0.0078
  125.0000    0.0078
  125.5000    0.0079
  126.0000    0.0079
  126.5000    0.0080
  127.0000    0.0080
  127.5000    0.0081
  128.0000    0.0081
  128.5000    0.0081
  129.0000    0.0082
  129.5000    0.0082
  130.0000    0.0083
  130.5000    0.0083
  131.0000    0.0083
  131.5000    0.0084
  132.0000    0.0084
  132.5000    0.0084
  133.0000    0.0085
  133.5000    0.0085
  134.0000    0.0085
  134.5000    0.0086
  135.0000    0.0086
  135.5000    0.0086
  136.0000    0.0087
  136.5000    0.0087
  137.0000    0.0087
  137.5000    0.0087
  138.0000    0.0088
  138.5000    0.0088
  139.0000    0.0088
  139.5000    0.0088
  140.0000    0.0088
  140.5000    0.0088
  141.0000    0.0089
  141.5000    0.0089
  142.0000    0.0089
  142.5000    0.0089
  143.0000    0.0089
  143.5000    0.0089
  144.0000    0.0089
  144.5000    0.0089
  145.0000    0.0089
  145.5000    0.0089
  146.0000    0.0089
  146.5000    0.0089
  147.0000    0.0089
  147.5000    0.0089
  148.0000    0.0089
  148.5000    0.0089
  149.0000    0.0088
  149.5000    0.0088
  150.0000    0.0088
  150.5000    0.0088
  151.0000    0.0087
  151.5000    0.0087
  152.0000    0.0087
  152.5000    0.0087
  153.0000    0.0086
  153.5000    0.0086
  154.0000    0.0085
  154.5000    0.0085
  155.0000    0.0085
  155.5000    0.0084
  156.0000    0.0084
  156.5000    0.0083
  157.0000    0.0082
  157.5000    0.0082
  158.0000    0.0081
  158.5000    0.0081
  159.0000    0.0080
  159.5000    0.0079
  160.0000    0.0079
  160.5000    0.0078
  161.0000    0.0077
  161.5000    0.0077
  162.0000    0.0076
  162.5000    0.0075
  163.0000    0.0074
  163.5000    0.0074
  164.0000    0.0073
  164.5000    0.0072
  165.0000    0.0071
  165.5000    0.0070
  166.0000    0.0069
  166.5000    0.0068
  167.0000    0.0067
  167.5000    0.0066
  168.0000    0.0065
  168.5000    0.0064
  169.0000    0.0063
  169.5000    0.0063
  170.0000    0.0061
  170.5000    0.0060
  171.0000    0.0059
  171.5000    0.0058
  172.0000    0.0057
  172.5000    0.0056
  173.0000    0.0055
  173.5000    0.0054
  174.0000    0.0053
  174.5000    0.0052
  175.0000    0.0051
  175.5000    0.0050
  176.0000    0.0049
  176.5000    0.0048
  177.0000    0.0047
  177.5000    0.0046
  178.0000    0.0045
  178.5000    0.0044
  179.0000    0.0043
  179.5000    0.0041
  180.0000    0.0040
  180.5000    0.0039
  181.0000    0.0038
  181.5000    0.0037
  182.0000    0.0036
  182.5000    0.0035
  183.0000    0.0034
  183.5000    0.0033
  184.0000    0.0032
  184.5000    0.0031
  185.0000    0.0031
  185.5000    0.0030
  186.0000    0.0029
  186.5000    0.0028
  187.0000    0.0027
  187.5000    0.0026
  188.0000    0.0025
  188.5000    0.0024
  189.0000    0.0024
  189.5000    0.0023
  190.0000    0.0022
  190.5000    0.0021
  191.0000    0.0021
  191.5000    0.0020
  192.0000    0.0019
  192.5000    0.0019
  193.0000    0.0018
  193.5000    0.0018
  194.0000    0.0017
  194.5000    0.0016
  195.0000    0.0016
  195.5000    0.0015
  196.0000    0.0015
  196.5000    0.0014
  197.0000    0.0014
  197.5000    0.0014
  198.0000    0.0013
  198.5000    0.0013
  199.0000    0.0013
  199.5000    0.0012
  200.0000    0.0012
  200.5000    0.0012
  201.0000    0.0012
  201.5000    0.0011
  202.0000    0.0011
  202.5000    0.0011
  203.0000    0.0011
  203.5000    0.0011
  204.0000    0.0011
  204.5000    0.0011
  205.0000    0.0011
  205.5000    0.0011
  206.0000    0.0011
  206.5000    0.0011
  207.0000    0.0011
  207.5000    0.0011
  208.0000    0.0011
  208.5000    0.0011
  209.0000    0.0012
  209.5000    0.0012
  210.0000    0.0012
  210.5000    0.0012
  211.0000    0.0013
  211.5000    0.0013
  212.0000    0.0013
  212.5000    0.0013
  213.0000    0.0014
  213.5000    0.0014
  214.0000    0.0014
  214.5000    0.0015
  215.0000    0.0015
  215.5000    0.0016
  216.0000    0.0016
  216.5000    0.0017
  217.0000    0.0017
  217.5000    0.0017
  218.0000    0.0018
  218.5000    0.0018
  219.0000    0.0019
  219.5000    0.0019
  220.0000    0.0020
  220.5000    0.0021
  221.0000    0.0021
  221.5000    0.0022
  222.0000    0.0022
  222.5000    0.0023
  223.0000    0.0023
  223.5000    0.0024
  224.0000    0.0024
  224.5000    0.0025
  225.0000    0.0026
  225.5000    0.0026
  226.0000    0.0027
  226.5000    0.0027
  227.0000    0.0028
  227.5000    0.0029
  228.0000    0.0029
  228.5000    0.0030
  229.0000    0.0030
  229.5000    0.0031
  230.0000    0.0032
  230.5000    0.0032
  231.0000    0.0033
  231.5000    0.0033
  232.0000    0.0034
  232.5000    0.0035
  233.0000    0.0035
  233.5000    0.0036
  234.0000    0.0036
  234.5000    0.0037
  235.0000    0.0038
  235.5000    0.0038
  236.0000    0.0039
  236.5000    0.0039
  237.0000    0.0040
  237.5000    0.0041
  238.0000    0.0041
  238.5000    0.0042
  239.0000    0.0042
  239.5000    0.0043
  240.0000    0.0043
  240.5000    0.0044
  241.0000    0.0044
  241.5000    0.0045
  242.0000    0.0045
  242.5000    0.0046
  243.0000    0.0046
  243.5000    0.0047
  244.0000    0.0047
  244.5000    0.0048
  245.0000    0.0048
  245.5000    0.0049
  246.0000    0.0049
  246.5000    0.0049
  247.0000    0.0050
  247.5000    0.0050
  248.0000    0.0051
  248.5000    0.0051
  249.0000    0.0052
  249.5000    0.0052
  250.0000    0.0052
  250.5000    0.0053
  251.0000    0.0053
  251.5000    0.0053
  252.0000    0.0054
  252.5000    0.0054
  253.0000    0.0054
  253.5000    0.0055
  254.0000    0.0055
  254.5000    0.0055
  255.0000    0.0055
  255.5000    0.0056
  256.0000    0.0056
  256.5000    0.0056
  257.0000    0.0056
  257.5000    0.0057
  258.0000    0.0057
  258.5000    0.0057
  259.0000    0.0057
  259.5000    0.0058
  260.0000    0.0058

==> PatternRX3.txt <==
  100.0000    0.0061
  100.5000    0.0061
  101.0000    0.0060
  101.5000    0.0060
  102.0000    0.0060
  102.5000    0.0060
  103.0000    0.0060
  103.5000    0.0059
  104.0000    0.0059
  104.5000    0.0059
  105.0000    0.0059
  105.5000    0.0058
  106.0000    0.0058
  106.5000    0.0058
  107.0000    0.0058
  107.5000    0.0057
  108.0000    0.0057
  108.5000    0.0057
  109.0000    0.0057
  109.5000    0.0056
  110.0000    0.0056
  110.5000    0.0056
  111.0000    0.0055
  111.5000    0.0055
  112.0000    0.0055
  112.5000    0.0054
  113.0000    0.0054
  113.5000    0.0053
  114.0000    0.0053
  114.5000    0.0053
  115.0000    0.0052
  115.5000    0.0052
  116.0000    0.0052
  116.5000    0.0051
  117.0000    0.0051
  117.5000    0.0050
  118.0000    0.0050
  118.5000    0.0049
  119.0000    0.0049
  119.5000    0.0048
  120.0000    0.0048
  120.5000    0.0047
  121.0000    0.0047
  121.5000    0.0047
  122.0000    0.0046
  122.5000    0.0046
  123.0000    0.0045
  123.5000    0.0044
  124.0000    0.0044
  124.5000    0.0043
  125.0000    0.0043
  125.5000    0.0042
  126.0000    0.0042
  126.5000    0.0041
  127.0000    0.0041
  127.5000    0.0040
  128.0000    0.0040
  128.5000    0.0039
  129.0000    0.0039
  129.5000    0.0038
  130.0000    0.0037
  130.5000    0.0037
  131.0000    0.0036
  131.5000    0.0036
  132.0000    0.0035
  132.5000    0.0035
  133.0000    0.0034
  133.5000    0.0033
  134.0000    0.0033
  134.5000    0.0032
  135.0000    0.0032
  135.5000    0.0031
  136.0000    0.0031
  136.5000    0.0030
  137.0000    0.0029
  137.5000    0.0029
  138.0000    0.0028
  138.5000    0.0028
  139.0000    0.0027
  139.5000    0.0027
  140.0000    0.0026
  140.5000    0.0026
  141.0000    0.0025
  141.5000    0.0025
  142.0000    0.0024
  142.5000    0.0024
  143.0000    0.0023
  143.5000    0.0023
  144.0000    0.0022
  144.5000    0.0022
  145.0000    0.0021
  145.5000    0.0021
  146.0000    0.0020
  146.5000    0.0020
  147.0000    0.0020
  147.5000    0.0019
  148.0000    0.0019
  148.5000    0.0019
  149.0000    0.0018
  149.5000    0.0018
  150.0000    0.0018
  150.5000    0.0017
  151.0000    0.0017
  151.5000    0.0017
  152.0000    0.0017
  152.5000    0.0016
  153.0000    0.0016
  153.5000    0.0016
  154.0000    0.0016
  154.5000    0.0016
  155.0000    0.0016
  155.5000    0.0016
  156.0000    0.0015
  156.5000    0.0015
  157.0000    0.0015
  157.5000    0.0015
  158.0000    0.0015
  158.5000    0.0015
  159.0000    0.0016
  159.5000    0.0016
  160.0000    0.0016
  160.5000    0.0016
  161.0000    0.0016
  161.5000    0.0016
  162.0000    0.0016
  162.5000    0.0017
  163.0000    0.0017
  163.5000    0.0017
  164.0000    0.0017
  164.5000    0.0018
  165.0000    0.0018
  165.5000    0.0018
  166.0000    0.0019
  166.5000    0.0019
  167.0000    0.0020
  167.5000    0.0020
  168.0000    0.0021
  168.5000    0.0021
  169.0000    0.0022
  169.5000    0.0022
  170.0000    0.0023
  170.5000    0.0023
  171.0000    0.0024
  171.5000    0.0025
  172.0000    0.0025
  172.5000    0.0026
  173.0000    0.0027
  173.5000    0.0027
  174.0000    0.0028
  174.5000    0.0029
  175.0000    0.0029
  175.5000    0.0030
  176.0000    0.0031
  176.5000    0.0032
  177.0000    0.0033
  177.5000    0.0033
  178.0000    0.0034
  178.5000    0.0035
  179.0000    0.0036
  179.5000    0.0037
  180.0000    0.0038
  180.5000    0.0039
  181.0000    0.0040
  181.5000    0.0040
  182.0000    0.0041
  182.5000    0.0042
  183.0000    0.0043
  183.5000    0.0044
  184.0000    0.0045
  184.5000    0.0046
  185.0000    0.0047
  185.5000    0.0048
  186.0000    0.0049
  186.5000    0.0050
  187.0000    0.0051
  187.5000    0.0052
  188.0000    0.0053
  188.5000    0.0054
  189.0000    0.0054
  189.5000    0.0055
  190.0000    0.0056
  190.5000    0.0057
  191.0000    0.0058
  191.5000    0.0059
  192.0000    0.0060
  192.5000    0.0061
  193.0000    0.0062
  193.5000    0.0063
  194.0000    0.0063
  194.5000    0.0064
  195.0000    0.0065
  195.5000    0.0066
  196.0000    0.0067
  196.5000    0.0068
  197.0000    0.0068
  197.5000    0.0069
  198.0000    0.0070
  198.5000    0.0071
  199.0000    0.0071
  199.5000    0.0072
  200.0000    0.0073
  200.5000    0.0073
  201.0000    0.0074
  201.5000    0.0075
  202.0000    0.0075
  202.5000    0.0076
  203.0000    0.0076
  203.5000    0.0077
  204.0000    0.0077
  204.5000    0.0078
  205.0000    0.0078
  205.5000    0.0079
  206.0000    0.0079
  206.5000    0.0080
  207.0000    0.0080
  207.5000    0.0081
  208.0000    0.0081
  208.5000    0.0081
  209.0000    0.0082
  209.5000    0.0082
  210.0000    0.0082
  210.5000    0.0083
  211.0000    0.0083
  211.5000    0.0083
  212.0000    0.0083
  212.5000    0.0084
  213.0000    0.0084
  213.5000    0.0084
  214.0000    0.0084
  214.5000    0.0084
  215.0000    0.0084
  215.5000    0.0084
  216.0000    0.0084
  216.5000    0.0085
  217.0000    0.0085
  217.5000    0.0085
  218.0000    0.0085
  218.5000    0.0085
  219.0000    0.0085
  219.5000    0.0085
  220.0000    0.0084
  220.5000    0.0084
  221.0000    0.0084
  221.5000    0.0084
  222.0000    0.0084
  222.5000    0.0084
  223.0000    0.0084
  223.5000    0.0084
  224.0000    0.0084
  224.5000    0.0083
  225.0000    0.0083
  225.5000    0.0083
  226.0000    0.0083
  226.5000    0.0083
  227.0000    0.0082
  227.5000    0.0082
  228.0000    0.0082
  228.5000    0.0082
  229.0000    0.0081
  229.5000    0.0081
  230.0000    0.0081
  230.5000    0.0080
  231.0000    0.0080
  231.5000    0.0080
  232.0000    0.0080
  232.5000    0.0079
  233.0000    0.0079
  233.5000    0.0079
  234.0000    0.0078
  234.5000    0.0078
  235.0000    0.0078
  235.5000    0.0077
  236.0000    0.0077
  236.5000    0.0077
  237.0000    0.0076
  237.5000    0.0076
  238.0000    0.0076
  238.5000    0.0075
  239.0000    0.0075
  239.5000    0.0075
  240.0000    0.0074
  240.5000    0.0074
  241.0000    0.0074
  241.5000    0.0073
  242.0000    0.0073
  242.5000    0.0073
  243.0000    0.0072
  243.5000    0.0072
  244.0000    0.0072
  244.5000    0.0071
  245.0000    0.0071
  245.5000    0.0071
  246.0000    0.0070
  246.5000    0.0070
  247.0000    0.0070
  247.5000    0.0070
  248.0000    0.0069
  248.5000    0.0069
  249.0000    0.0069
  249.5000    0.0068
  250.0000    0.0068
  250.5000    0.0068
  251.0000    0.0068
  251.5000    0.0067
  252.0000    0.0067
  252.5000    0.0067
  253.0000    0.0067
  253.5000    0.0066
  254.0000    0.0066
  254.5000    0.0066
  255.0000    0.0066
  255.5000    0.0065
  256.0000    0.0065
  256.5000    0.0065
  257.0000    0.0065
  257.5000    0.0065
  258.0000    0.0064
  258.5000    0.0064
  259.0000    0.0064
  259.5000    0.0064
  260.0000    0.0064

==> PatternRX4.txt <==

  100.0000    0.0094
  100.5000    0.0094
  101.0000    0.0094
  101.5000    0.0094
  102.0000    0.0094
  102.5000    0.0094
  103.0000    0.0094
  103.5000    0.0094
  104.0000    0.0094
  104.5000    0.0094
  105.0000    0.0094
  105.5000    0.0094
  106.0000    0.0094
  106.5000    0.0094
  107.0000    0.0094
  107.5000    0.0094
  108.0000    0.0094
  108.5000    0.0094
  109.0000    0.0094
  109.5000    0.0094
  110.0000    0.0094
  110.5000    0.0094
  111.0000    0.0094
  111.5000    0.0094
  112.0000    0.0094
  112.5000    0.0094
  113.0000    0.0094
  113.5000    0.0094
  114.0000    0.0094
  114.5000    0.0094
  115.0000    0.0094
  115.5000    0.0094
  116.0000    0.0094
  116.5000    0.0094
  117.0000    0.0094
  117.5000    0.0094
  118.0000    0.0094
  118.5000    0.0094
  119.0000    0.0094
  119.5000    0.0093
  120.0000    0.0093
  120.5000    0.0093
  121.0000    0.0093
  121.5000    0.0093
  122.0000    0.0093
  122.5000    0.0093
  123.0000    0.0092
  123.5000    0.0092
  124.0000    0.0092
  124.5000    0.0092
  125.0000    0.0091
  125.5000    0.0091
  126.0000    0.0091
  126.5000    0.0091
  127.0000    0.0090
  127.5000    0.0090
  128.0000    0.0090
  128.5000    0.0089
  129.0000    0.0089
  129.5000    0.0089
  130.0000    0.0088
  130.5000    0.0088
  131.0000    0.0087
  131.5000    0.0087
  132.0000    0.0086
  132.5000    0.0086
  133.0000    0.0086
  133.5000    0.0085
  134.0000    0.0084
  134.5000    0.0084
  135.0000    0.0083
  135.5000    0.0083
  136.0000    0.0082
  136.5000    0.0082
  137.0000    0.0081
  137.5000    0.0080
  138.0000    0.0080
  138.5000    0.0079
  139.0000    0.0078
  139.5000    0.0078
  140.0000    0.0077
  140.5000    0.0076
  141.0000    0.0075
  141.5000    0.0075
  142.0000    0.0074
  142.5000    0.0073
  143.0000    0.0072
  143.5000    0.0071
  144.0000    0.0070
  144.5000    0.0069
  145.0000    0.0069
  145.5000    0.0068
  146.0000    0.0067
  146.5000    0.0066
  147.0000    0.0065
  147.5000    0.0064
  148.0000    0.0063
  148.5000    0.0062
  149.0000    0.0061
  149.5000    0.0060
  150.0000    0.0059
  150.5000    0.0058
  151.0000    0.0057
  151.5000    0.0056
  152.0000    0.0055
  152.5000    0.0054
  153.0000    0.0052
  153.5000    0.0051
  154.0000    0.0050
  154.5000    0.0049
  155.0000    0.0048
  155.5000    0.0047
  156.0000    0.0046
  156.5000    0.0045
  157.0000    0.0044
  157.5000    0.0043
  158.0000    0.0041
  158.5000    0.0040
  159.0000    0.0039
  159.5000    0.0038
  160.0000    0.0037
  160.5000    0.0036
  161.0000    0.0035
  161.5000    0.0034
  162.0000    0.0033
  162.5000    0.0032
  163.0000    0.0031
  163.5000    0.0030
  164.0000    0.0029
  164.5000    0.0027
  165.0000    0.0026
  165.5000    0.0025
  166.0000    0.0025
  166.5000    0.0024
  167.0000    0.0023
  167.5000    0.0022
  168.0000    0.0021
  168.5000    0.0020
  169.0000    0.0019
  169.5000    0.0018
  170.0000    0.0017
  170.5000    0.0017
  171.0000    0.0016
  171.5000    0.0015
  172.0000    0.0014
  172.5000    0.0014
  173.0000    0.0013
  173.5000    0.0012
  174.0000    0.0012
  174.5000    0.0011
  175.0000    0.0010
  175.5000    0.0010
  176.0000    0.0009
  176.5000    0.0009
  177.0000    0.0009
  177.5000    0.0008
  178.0000    0.0008
  178.5000    0.0007
  179.0000    0.0007
  179.5000    0.0007
  180.0000    0.0006
  180.5000    0.0006
  181.0000    0.0006
  181.5000    0.0006
  182.0000    0.0006
  182.5000    0.0006
  183.0000    0.0006
  183.5000    0.0006
  184.0000    0.0006
  184.5000    0.0006
  185.0000    0.0006
  185.5000    0.0006
  186.0000    0.0006
  186.5000    0.0006
  187.0000    0.0006
  187.5000    0.0007
  188.0000    0.0007
  188.5000    0.0007
  189.0000    0.0007
  189.5000    0.0008
  190.0000    0.0008
  190.5000    0.0009
  191.0000    0.0009
  191.5000    0.0010
  192.0000    0.0010
  192.5000    0.0011
  193.0000    0.0011
  193.5000    0.0012
  194.0000    0.0012
  194.5000    0.0013
  195.0000    0.0014
  195.5000    0.0014
  196.0000    0.0015
  196.5000    0.0016
  197.0000    0.0017
  197.5000    0.0017
  198.0000    0.0018
  198.5000    0.0019
  199.0000    0.0020
  199.5000    0.0021
  200.0000    0.0022
  200.5000    0.0022
  201.0000    0.0023
  201.5000    0.0024
  202.0000    0.0025
  202.5000    0.0026
  203.0000    0.0027
  203.5000    0.0028
  204.0000    0.0029
  204.5000    0.0030
  205.0000    0.0031
  205.5000    0.0032
  206.0000    0.0033
  206.5000    0.0034
  207.0000    0.0035
  207.5000    0.0036
  208.0000    0.0037
  208.5000    0.0038
  209.0000    0.0039
  209.5000    0.0040
  210.0000    0.0041
  210.5000    0.0042
  211.0000    0.0043
  211.5000    0.0044
  212.0000    0.0045
  212.5000    0.0046
  213.0000    0.0047
  213.5000    0.0048
  214.0000    0.0049
  214.5000    0.0050
  215.0000    0.0051
  215.5000    0.0052
  216.0000    0.0053
  216.5000    0.0054
  217.0000    0.0055
  217.5000    0.0056
  218.0000    0.0057
  218.5000    0.0058
  219.0000    0.0059
  219.5000    0.0060
  220.0000    0.0061
  220.5000    0.0062
  221.0000    0.0063
  221.5000    0.0064
  222.0000    0.0064
  222.5000    0.0065
  223.0000    0.0066
  223.5000    0.0067
  224.0000    0.0068
  224.5000    0.0069
  225.0000    0.0069
  225.5000    0.0070
  226.0000    0.0071
  226.5000    0.0072
  227.0000    0.0072
  227.5000    0.0073
  228.0000    0.0074
  228.5000    0.0074
  229.0000    0.0075
  229.5000    0.0076
  230.0000    0.0076
  230.5000    0.0077
  231.0000    0.0078
  231.5000    0.0078
  232.0000    0.0079
  232.5000    0.0079
  233.0000    0.0080
  233.5000    0.0080
  234.0000    0.0081
  234.5000    0.0081
  235.0000    0.0082
  235.5000    0.0082
  236.0000    0.0083
  236.5000    0.0083
  237.0000    0.0084
  237.5000    0.0084
  238.0000    0.0085
  238.5000    0.0085
  239.0000    0.0085
  239.5000    0.0086
  240.0000    0.0086
  240.5000    0.0086
  241.0000    0.0087
  241.5000    0.0087
  242.0000    0.0087
  242.5000    0.0088
  243.0000    0.0088
  243.5000    0.0088
  244.0000    0.0089
  244.5000    0.0089
  245.0000    0.0089
  245.5000    0.0089
  246.0000    0.0090
  246.5000    0.0090
  247.0000    0.0090
  247.5000    0.0090
  248.0000    0.0090
  248.5000    0.0091
  249.0000    0.0091
  249.5000    0.0091
  250.0000    0.0091
  250.5000    0.0091
  251.0000    0.0091
  251.5000    0.0092
  252.0000    0.0092
  252.5000    0.0092
  253.0000    0.0092
  253.5000    0.0092
  254.0000    0.0092
  254.5000    0.0092
  255.0000    0.0092
  255.5000    0.0092
  256.0000    0.0093
  256.5000    0.0093
  257.0000    0.0093
  257.5000    0.0093
  258.0000    0.0093
  258.5000    0.0093
  259.0000    0.0093
  259.5000    0.0093
  260.0000    0.0093

==> PatternTX.txt <==
  -80.0000    0.0825
  -79.5000    0.0851
  -79.0000    0.0879
  -78.5000    0.0908
  -78.0000    0.0940
  -77.5000    0.0974
  -77.0000    0.1010
  -76.5000    0.1047
  -76.0000    0.1087
  -75.5000    0.1129
  -75.0000    0.1174
  -74.5000    0.1220
  -74.0000    0.1269
  -73.5000    0.1320
  -73.0000    0.1373
  -72.5000    0.1428
  -72.0000    0.1486
  -71.5000    0.1545
  -71.0000    0.1607
  -70.5000    0.1671
  -70.0000    0.1736
  -69.5000    0.1804
  -69.0000    0.1873
  -68.5000    0.1943
  -68.0000    0.2015
  -67.5000    0.2088
  -67.0000    0.2162
  -66.5000    0.2236
  -66.0000    0.2312
  -65.5000    0.2387
  -65.0000    0.2462
  -64.5000    0.2537
  -64.0000    0.2611
  -63.5000    0.2685
  -63.0000    0.2757
  -62.5000    0.2827
  -62.0000    0.2896
  -61.5000    0.2963
  -61.0000    0.3026
  -60.5000    0.3087
  -60.0000    0.3145
  -59.5000    0.3200
  -59.0000    0.3251
  -58.5000    0.3298
  -58.0000    0.3341
  -57.5000    0.3380
  -57.0000    0.3414
  -56.5000    0.3444
  -56.0000    0.3469
  -55.5000    0.3490
  -55.0000    0.3506
  -54.5000    0.3518
  -54.0000    0.3525
  -53.5000    0.3528
  -53.0000    0.3528
  -52.5000    0.3523
  -52.0000    0.3514
  -51.5000    0.3503
  -51.0000    0.3488
  -50.5000    0.3470
  -50.0000    0.3450
  -49.5000    0.3427
  -49.0000    0.3402
  -48.5000    0.3375
  -48.0000    0.3347
  -47.5000    0.3316
  -47.0000    0.3284
  -46.5000    0.3251
  -46.0000    0.3215
  -45.5000    0.3178
  -45.0000    0.3139
  -44.5000    0.3097
  -44.0000    0.3052
  -43.5000    0.3004
  -43.0000    0.2953
  -42.5000    0.2897
  -42.0000    0.2836
  -41.5000    0.2771
  -41.0000    0.2699
  -40.5000    0.2621
  -40.0000    0.2536
  -39.5000    0.2445
  -39.0000    0.2345
  -38.5000    0.2239
  -38.0000    0.2124
  -37.5000    0.2003
  -37.0000    0.1875
  -36.5000    0.1740
  -36.0000    0.1600
  -35.5000    0.1456
  -35.0000    0.1309
  -34.5000    0.1161
  -34.0000    0.1013
  -33.5000    0.0867
  -33.0000    0.0725
  -32.5000    0.0590
  -32.0000    0.0463
  -31.5000    0.0348
  -31.0000    0.0245
  -30.5000    0.0159
  -30.0000    0.0089
  -29.5000    0.0039
  -29.0000    0.0010
  -28.5000    0.0002
  -28.0000    0.0018
  -27.5000    0.0057
  -27.0000    0.0119
  -26.5000    0.0203
  -26.0000    0.0309
  -25.5000    0.0435
  -25.0000    0.0579
  -24.5000    0.0738
  -24.0000    0.0909
  -23.5000    0.1090
  -23.0000    0.1275
  -22.5000    0.1461
  -22.0000    0.1645
  -21.5000    0.1822
  -21.0000    0.1987
  -20.5000    0.2138
  -20.0000    0.2270
  -19.5000    0.2380
  -19.0000    0.2466
  -18.5000    0.2525
  -18.0000    0.2556
  -17.5000    0.2558
  -17.0000    0.2531
  -16.5000    0.2475
  -16.0000    0.2393
  -15.5000    0.2285
  -15.0000    0.2155
  -14.5000    0.2007
  -14.0000    0.1843
  -13.5000    0.1669
  -13.0000    0.1488
  -12.5000    0.1306
  -12.0000    0.1126
  -11.5000    0.0955
  -11.0000    0.0795
  -10.5000    0.0650
  -10.0000    0.0525
   -9.5000    0.0421
   -9.0000    0.0341
   -8.5000    0.0286
   -8.0000    0.0256
   -7.5000    0.0251
   -7.0000    0.0270
   -6.5000    0.0311
   -6.0000    0.0372
   -5.5000    0.0449
   -5.0000    0.0538
   -4.5000    0.0637
   -4.0000    0.0741
   -3.5000    0.0845
   -3.0000    0.0946
   -2.5000    0.1040
   -2.0000    0.1123
   -1.5000    0.1192
   -1.0000    0.1244
   -0.5000    0.1278
         0    0.1293
    0.5000    0.1287
    1.0000    0.1262
    1.5000    0.1217
    2.0000    0.1155
    2.5000    0.1077
    3.0000    0.0987
    3.5000    0.0886
    4.0000    0.0779
    4.5000    0.0669
    5.0000    0.0558
    5.5000    0.0451
    6.0000    0.0350
    6.5000    0.0259
    7.0000    0.0179
    7.5000    0.0112
    8.0000    0.0061
    8.5000    0.0025
    9.0000    0.0005
    9.5000    0.0000
   10.0000    0.0011
   10.5000    0.0034
   11.0000    0.0070
   11.5000    0.0115
   12.0000    0.0167
   12.5000    0.0224
   13.0000    0.0283
   13.5000    0.0341
   14.0000    0.0397
   14.5000    0.0448
   15.0000    0.0492
   15.5000    0.0527
   16.0000    0.0553
   16.5000    0.0568
   17.0000    0.0573
   17.5000    0.0567
   18.0000    0.0550
   18.5000    0.0524
   19.0000    0.0490
   19.5000    0.0449
   20.0000    0.0404
   20.5000    0.0354
   21.0000    0.0304
   21.5000    0.0254
   22.0000    0.0207
   22.5000    0.0164
   23.0000    0.0127
   23.5000    0.0097
   24.0000    0.0076
   24.5000    0.0063
   25.0000    0.0060
   25.5000    0.0067
   26.0000    0.0084
   26.5000    0.0110
   27.0000    0.0145
   27.5000    0.0187
   28.0000    0.0237
   28.5000    0.0291
   29.0000    0.0350
   29.5000    0.0412
   30.0000    0.0475
   30.5000    0.0537
   31.0000    0.0598
   31.5000    0.0657
   32.0000    0.0712
   32.5000    0.0761
   33.0000    0.0806
   33.5000    0.0844
   34.0000    0.0875
   34.5000    0.0900
   35.0000    0.0918
   35.5000    0.0929
   36.0000    0.0935
   36.5000    0.0934
   37.0000    0.0929
   37.5000    0.0919
   38.0000    0.0905
   38.5000    0.0889
   39.0000    0.0871
   39.5000    0.0852
   40.0000    0.0833
   40.5000    0.0814
   41.0000    0.0797
   41.5000    0.0782
   42.0000    0.0769
   42.5000    0.0759
   43.0000    0.0752
   43.5000    0.0748
   44.0000    0.0748
   44.5000    0.0752
   45.0000    0.0759
   45.5000    0.0769
   46.0000    0.0782
   46.5000    0.0798
   47.0000    0.0816
   47.5000    0.0836
   48.0000    0.0856
   48.5000    0.0878
   49.0000    0.0899
   49.5000    0.0920
   50.0000    0.0941
   50.5000    0.0960
   51.0000    0.0977
   51.5000    0.0992
   52.0000    0.1005
   52.5000    0.1015
   53.0000    0.1021
   53.5000    0.1025
   54.0000    0.1025
   54.5000    0.1022
   55.0000    0.1016
   55.5000    0.1006
   56.0000    0.0992
   56.5000    0.0976
   57.0000    0.0957
   57.5000    0.0935
   58.0000    0.0911
   58.5000    0.0884
   59.0000    0.0855
   59.5000    0.0825
   60.0000    0.0794
   60.5000    0.0761
   61.0000    0.0728
   61.5000    0.0695
   62.0000    0.0661
   62.5000    0.0628
   63.0000    0.0595
   63.5000    0.0563
   64.0000    0.0533
   64.5000    0.0503
   65.0000    0.0475
   65.5000    0.0448
   66.0000    0.0423
   66.5000    0.0400
   67.0000    0.0379
   67.5000    0.0359
   68.0000    0.0342
   68.5000    0.0327
   69.0000    0.0315
   69.5000    0.0304
   70.0000    0.0295
   70.5000    0.0289
   71.0000    0.0284
   71.5000    0.0281
   72.0000    0.0281
   72.5000    0.0282
   73.0000    0.0284
   73.5000    0.0288
   74.0000    0.0294
   74.5000    0.0301
   75.0000    0.0309
   75.5000    0.0318
   76.0000    0.0328
   76.5000    0.0339
   77.0000    0.0351
   77.5000    0.0363
   78.0000    0.0376
   78.5000    0.0389
   79.0000    0.0403
   79.5000    0.0416
   80.0000    0.0430
